Toward an Unbiased Collective Memory for Efficient LLM-Based Agentic 6G Cross-Domain Management

Agentic artificial intelligence is a candidate enabler of Level-4 autonomy in sixth-generation (6G) networks, but agents reasoning over a shared memory inherit its distortions. We study cross-domain radio access network (RAN)--edge orchestration in which a RAN agent minimizing energy and an edge agent minimizing latency negotiate, validate proposals against a digital twin (DT), and share a collective memory. Such a memory is a sampling device: what agents retrieve, not what they store, determines what they do. We define the Retrieval Bias Index, a divergence between the induced retrieval law and a representative reference, decomposed along temporal, confirmation and availability axes, and show that additive retrieval scoring is an exponential tilt of the undebiased law, yielding a closed form for the failure-amplification weight and a saturation floor set by the store's own composition; a further result bounds excess service level agreement (SLA) violation additively in retrieval bias and DT mismatch. On a tandem queue for which stochastic network calculus supplies a feasible region, an oracle and a Nash bargaining reference, the operator attains a $12.7\times$ bias reduction over a recency store and the smallest distance to the bargaining solution among six memory architectures.

==> Figures/results.json <==
{
  "theory": {
    "bound_gap_decades": 3.378878359329314,
    "oracle": [
      13.399999999999999,
      36.2
    ],
    "nbs": [
      17.6,
      45.0
    ]
  },
  "main": {
    "table": {
      "nomem": {
        "variant": "nomem",
        "anomaly": null,
        "rbi": {
          "B": 0.0,
          "B_joint": 0.0,
          "B_temp": 0.0,
          "B_conf": 0.0,
          "B_avail": 0.0,
          "mean_age": 0.0,
          "std_age": 0.0,
          "succ_fail_ratio": 0.0
        },
        "delta_star": 0.0,
        "rejected_writes": 0,
        "store_size": 0,
        "conflicts": 0,
        "sla_rate": 2.0,
        "alesa_ms": -8.642993903256482,
        "median_latency_ms": 0.3230962961429228,
        "median_saved_pct": 36.99999999999999,
        "median_consensus": 3.0,
        "mean_nbs_dist": 6.999493933676855,
        "mean_regret_mhz": 9.393304347826085,
        "parse_failures": 0
      },
      "vanilla": {
        "variant": "vanilla",
        "anomaly": null,
        "rbi": {
          "B": 9.623605171229096,
          "B_joint": 18.061815590421464,
          "B_temp": 9.347823090875165,
          "B_conf": 0.16462821677967088,
          "B_avail": 0.11115386357426019,
          "mean_age": 6.102127659574468,
          "std_age": 3.9202414906999237,
          "succ_fail_ratio": 3.519230769230769
        },
        "delta_star": 0.0,
        "rejected_writes": 0,
        "store_size": 26,
        "conflicts": 2,
        "sla_rate": 4.0,
        "alesa_ms": -5.332630870908114,
        "median_latency_ms": 0.49948205365351184,
        "median_saved_pct": 66.0,
        "median_consensus": 4.0,
        "mean_nbs_dist": 4.894237022566001,
        "mean_regret_mhz": 2.219304347826086,
        "parse_failures": 0
      },
      "genagents": {
        "variant": "genagents",
        "anomaly": null,
        "rbi": {
          "B": 1.2421344893470023,
          "B_joint": 16.48957340218033,
          "B_temp": 0.5455847550898123,
          "B_conf": 0.5901805200789341,
          "B_avail": 0.10636921417825601,
          "mean_age": 12.842553191489362,
          "std_age": 11.537390550521197,
          "succ_fail_ratio": 46.0
        },
        "delta_star": 0.0,
        "rejected_writes": 0,
        "store_size": 22,
        "conflicts": 4,
        "sla_rate": 4.0,
        "alesa_ms": -5.0087517172010365,
        "median_latency_ms": 0.5314271744705039,
        "median_saved_pct": 66.5,
        "median_consensus": 6.0,
        "mean_nbs_dist": 6.178555371932152,
        "mean_regret_mhz": 2.9673043478260865,
        "parse_failures": 0
      },
      "rag": {
        "variant": "rag",
        "anomaly": null,
        "rbi": {
          "B": 0.989811319976148,
          "B_joint": 14.94324223619861,
          "B_temp": 0.29678817403423363,
          "B_conf": 0.5171720554501967,
          "B_avail": 0.1758510904917177,
          "mean_age": 16.48085106382979,
          "std_age": 12.300261860175247,
          "succ_fail_ratio": 22.5
        },
        "delta_star": 0.0,
        "rejected_writes": 0,
        "store_size": 25,
        "conflicts": 2,
        "sla_rate": 4.0,
        "alesa_ms": -3.827685304404477,
        "median_latency_ms": 0.5057919087784655,
        "median_saved_pct": 66.5,
        "median_consensus": 5.0,
        "mean_nbs_dist": 5.1326046305482,
        "mean_regret_mhz": 2.0473043478260866,
        "parse_failures": 0
      },
      "reflexion": {
        "variant": "reflexion",
        "anomaly": null,
        "rbi": {
          "B": 1.5964805291856536,
          "B_joint": 15.813113013455496,
          "B_temp": 0.5526745985742446,
          "B_conf": 0.021958080330099355,
          "B_avail": 1.0218478502813098,
          "mean_age": 9.692307692307692,
          "std_age": 9.820020263281512,
          "succ_fail_ratio": 1.5277777777777777
        },
        "delta_star": 0.0,
        "rejected_writes": 0,
        "store_size": 28,
        "conflicts": 1,
        "sla_rate": 0.0,
        "alesa_ms": 0.0,
        "median_latency_ms": 0.3937290767957957,
        "median_saved_pct": 55.875,
        "median_consensus": 3.0,
        "mean_nbs_dist": 6.222157989562837,
        "mean_regret_mhz": 7.333304347826087,
        "parse_failures": 0
      },
      "amem": {
        "variant": "amem",
        "anomaly": null,
        "rbi": {
          "B": 2.536177409678445,
          "B_joint": 14.802810358815076,
          "B_temp": 1.8274931314314173,
          "B_conf": 0.5901805200789341,
          "B_avail": 0.11850375816809382,
          "mean_age": 18.927659574468084,
          "std_age": 12.65411718597749,
          "succ_fail_ratio": 46.0
        },
        "delta_star": 0.0,
        "rejected_writes": 0,
        "store_size": 16,
        "conflicts": 1,
        "sla_rate": 0.0,
        "alesa_ms": 0.0,
        "median_latency_ms": 0.5086232830338477,
        "median_saved_pct": 66.25,
        "median_consensus": 5.0,
        "mean_nbs_dist": 4.82453706100898,
        "mean_regret_mhz": 1.5753043478260862,
        "parse_failures": 0
      },
      "unbiased": {
        "variant": "unbiased",
        "anomaly": null,
        "rbi": {
          "B": 0.7565637422356215,
          "B_joint": 15.086070674373113,
          "B_temp": 0.4049750507437644,
          "B_conf": 0.15175335257073846,
          "B_avail": 0.19983533892111877,
          "mean_age": 15.184549356223176,
          "std_age": 11.748630525194034,
          "succ_fail_ratio": 3.314814814814815
        },
        "delta_star": 2.470149297167379,
        "rejected_writes": 0,
        "store_size": 20,
        "conflicts": 1,
        "sla_rate": 2.0,
        "alesa_ms": -2.9392404951605817,
        "median_latency_ms": 0.5602309943148116,
        "median_saved_pct": 66.0,
        "median_consensus": 3.5,
        "mean_nbs_dist": 4.66230583588993,
        "mean_regret_mhz": 1.577304347826086,
        "parse_failures": 0
      },
      "lyapunov": {
        "variant": "lyapunov",
        "anomaly": null,
        "rbi": {
          "B": 0.0,
          "B_joint": 0.0,
          "B_temp": 0.0,
          "B_conf": 0.0,
          "B_avail": 0.0,
          "mean_age": 0.0,
          "std_age": 0.0,
          "succ_fail_ratio": 0.0
        },
        "delta_star": 0.0,
        "rejected_writes": 0,
        "store_size": 0,
        "conflicts": 0,
        "sla_rate": 100.0,
        "alesa_ms": 566.7186091535812,
        "median_latency_ms": 274.7192336672477,
        "median_saved_pct": 87.5,
        "median_consensus": 0.0,
        "mean_nbs_dist": 23.41376003101958,
        "mean_regret_mhz": -7.608695652173915,
        "parse_failures": 0
      },
      "static": {
        "variant": "static",
        "anomaly": null,
        "rbi": {
          "B": 0.0,
          "B_joint": 0.0,
          "B_temp": 0.0,
          "B_conf": 0.0,
          "B_avail": 0.0,
          "mean_age": 0.0,
          "std_age": 0.0,
          "succ_fail_ratio": 0.0
        },
        "delta_star": 0.0,
        "rejected_writes": 0,
        "store_size": 0,
        "conflicts": 0,
        "sla_rate": 0.0,
        "alesa_ms": 0.0,
        "median_latency_ms": 0.21884241691034367,
        "median_saved_pct": 0.0,
        "median_consensus": 0.0,
        "mean_nbs_dist": 22.82608695652174,
        "mean_regret_mhz": 27.391304347826086,
        "parse_failures": 0
      },
      "qlearn": {
        "variant": "qlearn",
        "anomaly": null,
        "rbi": {
          "B": 0.0,
          "B_joint": 0.0,
          "B_temp": 0.0,
          "B_conf": 0.0,
          "B_avail": 0.0,
          "mean_age": 0.0,
          "std_age": 0.0,
          "succ_fail_ratio": 0.0
        },
        "delta_star": 0.0,
        "rejected_writes": 0,
        "store_size": 0,
        "conflicts": 0,
        "sla_rate": 84.0,
        "alesa_ms": 437.0693697164505,
        "median_latency_ms": 65.65075390588878,
        "median_saved_pct": 81.25,
        "median_consensus": 0.0,
        "mean_nbs_dist": 15.824796014766644,
        "mean_regret_mhz": -1.8086956521739137,
        "parse_failures": 0
      }
    },
    "reduction_vs_nomem": 1.0,
    "reduction_vs_vanilla": 2.0
  },
  "rbi": {
    "vanilla": {
      "B": 9.623605171229096,
      "B_joint": 18.061815590421464,
      "B_temp": 9.347823090875165,
      "B_conf": 0.16462821677967088,
      "B_avail": 0.11115386357426019,
      "mean_age": 6.102127659574468,
      "std_age": 3.9202414906999237,
      "succ_fail_ratio": 3.519230769230769,
      "conflicts": 2,
      "sla_rate": 4.0
    },
    "genagents": {
      "B": 1.2421344893470023,
      "B_joint": 16.48957340218033,
      "B_temp": 0.5455847550898123,
      "B_conf": 0.5901805200789341,
      "B_avail": 0.10636921417825601,
      "mean_age": 12.842553191489362,
      "std_age": 11.537390550521197,
      "succ_fail_ratio": 46.0,
      "conflicts": 4,
      "sla_rate": 4.0
    },
    "rag": {
      "B": 0.989811319976148,
      "B_joint": 14.94324223619861,
      "B_temp": 0.29678817403423363,
      "B_conf": 0.5171720554501967,
      "B_avail": 0.1758510904917177,
      "mean_age": 16.48085106382979,
      "std_age": 12.300261860175247,
      "succ_fail_ratio": 22.5,
      "conflicts": 2,
      "sla_rate": 4.0
    },
    "reflexion": {
      "B": 1.5964805291856536,
      "B_joint": 15.813113013455496,
      "B_temp": 0.5526745985742446,
      "B_conf": 0.021958080330099355,
      "B_avail": 1.0218478502813098,
      "mean_age": 9.692307692307692,
      "std_age": 9.820020263281512,
      "succ_fail_ratio": 1.5277777777777777,
      "conflicts": 1,
      "sla_rate": 0.0
    },
    "amem": {
      "B": 2.536177409678445,
      "B_joint": 14.802810358815076,
      "B_temp": 1.8274931314314173,
      "B_conf": 0.5901805200789341,
      "B_avail": 0.11850375816809382,
      "mean_age": 18.927659574468084,
      "std_age": 12.65411718597749,
      "succ_fail_ratio": 46.0,
      "conflicts": 1,
      "sla_rate": 0.0
    },
    "unbiased": {
      "B": 0.7565637422356215,
      "B_joint": 15.086070674373113,
      "B_temp": 0.4049750507437644,
      "B_conf": 0.15175335257073846,
      "B_avail": 0.19983533892111877,
      "mean_age": 15.184549356223176,
      "std_age": 11.748630525194034,
      "succ_fail_ratio": 3.314814814814815,
      "conflicts": 1,
      "sla_rate": 2.0
    }
  },
  "tilt": {
    "deltas": [
      0.0,
      0.25,
      0.5,
      0.75,
      1.0,
      1.25,
      1.5,
      1.75,
      2.0,
      2.25,
      2.5,
      2.75,
      3.0
    ],
    "ratios": [
      9.909090909090908,
      8.090909090909092,
      5.521739130434782,
      5.25,
      3.838709677419355,
      3.195804195804196,
      3.0816326530612246,
      2.468208092485549,
      2.2967032967032965,
      2.0303030303030303,
      1.7649769585253456,
      1.7397260273972603,
      1.5974025974025974
    ],
    "rho0": 9.909090909090908,
    "delta_star": 2.2934526094307732,
    "r2": 0.29707797854415574,
    "saturation_floor": 1.5974025974025974,
    "saturation_delta": 3.0
  },
  "envelope": {
    "pairs": [
      [
        0.25,
        0.05
      ],
      [
        0.25,
        0.2
      ],
      [
        0.25,
        0.6
      ],
      [
        0.5,
        0.05
      ],
      [
        0.5,
        0.2
      ],
      [
        0.5,
        0.6
      ],
      [
        1.0,
        0.05
      ],
      [
        1.0,
        0.2
      ],
      [
        1.0,
        0.6
      ]
    ],
    "measured": [
      0.1638530057847333,
      1.4447399646339962,
      0.37107078600003346,
      0.34496289010524606,
      0.4049750507437644,
      0.4295857048290064,
      0.560436416798104,
      0.4435858940830013,
      0.6013374112065585
    ],
    "envelope": [
      0.2152000438900338,
      0.24991067700683742,
      0.2499999999915361,
      0.4218166835271549,
      0.4997816713937254,
      0.49999999998223044,
      0.8602079793194082,
      0.99976241079471,
      0.9999999998488392
    ],
    "violations": 2
  },
  "sobol": {
    "names": [
      "alpha",
      "beta",
      "gamma",
      "delta",
      "theta",
      "ucb_c"
    ],
    "S1": [
      [
        -7.683085984310319e-05,
        -0.02842453374924209,
        0.0,
        0.6670397552762796,
        -0.05471416725850527,
        0.14712283200943946
      ],
      [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      [
        0.22284122558606093,
        -48.13370472658916,
        0.0,
        24.378830079115065,
        -48.044568236354735,
        24.11142060841179
      ]
    ],
    "ST": [
      [
        0.0015766740332562798,
        0.07014069349420252,
        0.0,
        0.9817585997650129,
        0.10514983538028987,
        0.14708877581056165
      ],
      [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      [
        0.49025069628933404,
        0.13370473535163654,
        0.0,
        0.5571030639651523,
        0.17827298046884874,
        0.20055710302745483
      ]
    ],
    "S1_delta_on_B": 0.6670397552762796
  },
  "longtail": {
    "vanilla": {
      "nominal": 4.0,
      "burst": 80.0,
      "fade": 4.0,
      "node_fail": 20.0,
      "regime_shift": 16.0
    },
    "genagents": {
      "nominal": 4.0,
      "burst": 88.0,
      "fade": 6.0,
      "node_fail": 22.0,
      "regime_shift": 22.0
    },
    "unbiased": {
      "nominal": 2.0,
      "burst": 92.0,
      "fade": 2.0,
      "node_fail": 36.0,
      "regime_shift": 26.0
    }
  },
  "dt": {
    "points": [
      {
        "delta": 0.0,
        "eps_dt": 0.0,
        "B": 0.5919449037005372,
        "kl_dt": 0.0,
        "pred": 0.5440335025072156,
        "obs": 0.12
      },
      {
        "delta": 0.0,
        "eps_dt": 0.001,
        "B": 1.0509346330863432,
        "kl_dt": 2.05447861347183,
        "pred": 1.7384193926054912,
        "obs": 0.04
      },
      {
        "delta": 0.0,
        "eps_dt": 0.01,
        "B": 0.9400664098122322,
        "kl_dt": 2.138893598446012,
        "pred": 1.7197302857985286,
        "obs": 0.08
      },
      {
        "delta": 0.0,
        "eps_dt": 0.03,
        "B": 0.7409575085113678,
        "kl_dt": 5.378739680006133,
        "pred": 2.2485994871528265,
        "obs": 0.06
      },
      {
        "delta": 0.0,
        "eps_dt": 0.1,
        "B": 5.564149633532209,
        "kl_dt": 8.744608497130658,
        "pred": 3.75896083939615,
        "obs": 0.16
      },
      {
        "delta": 1.0,
        "eps_dt": 0.0,
        "B": 0.778505498296201,
        "kl_dt": 0.0,
        "pred": 0.6239012334882025,
        "obs": 0.0
      },
      {
        "delta": 1.0,
        "eps_dt": 0.001,
        "B": 0.7524625025893443,
        "kl_dt": 2.05447861347183,
        "pred": 1.6269050722993768,
        "obs": 0.1
      },
      {
        "delta": 1.0,
        "eps_dt": 0.01,
        "B": 0.9913254968035246,
        "kl_dt": 2.138893598446012,
        "pred": 1.7381738102263857,
        "obs": 0.06
      },
      {
        "delta": 1.0,
        "eps_dt": 0.03,
        "B": 0.6672189804424498,
        "kl_dt": 5.378739680006133,
        "pred": 2.217519206324414,
        "obs": 0.12
      },
      {
        "delta": 1.0,
        "eps_dt": 0.1,
        "B": 0.6572115896965239,
        "kl_dt": 8.744608497130658,
        "pred": 2.6642470395878926,
        "obs": 0.14
      },
      {
        "delta": 3.0,
        "eps_dt": 0.0,
        "B": 3.3662693182992167,
        "kl_dt": 0.0,
        "pred": 1.2973567971647615,
        "obs": 0.0
      },
      {
        "delta": 3.0,
        "eps_dt": 0.001,
        "B": 0.7676643801115333,
        "kl_dt": 2.05447861347183,
        "pred": 1.633070067504838,
        "obs": 0.1
      },
      {
        "delta": 3.0,
        "eps_dt": 0.01,
        "B": 0.8027328225714487,
        "kl_dt": 2.138893598446012,
        "pred": 1.6676754630611634,
        "obs": 0.08
      },
      {
        "delta": 3.0,
        "eps_dt": 0.03,
        "B": 0.9597888311309941,
        "kl_dt": 5.378739680006133,
        "pred": 2.332673947602624,
        "obs": 0.04
      },
      {
        "delta": 3.0,
        "eps_dt": 0.1,
        "B": 0.48379382673055105,
        "kl_dt": 8.744608497130658,
        "pred": 2.5828357263876915,
        "obs": 0.1
      }
    ],
    "bound_holds": 15,
    "n": 15
  },
  "scale": {
    "agents": [
      2,
      4,
      6,
      8
    ],
    "consensus": [
      3.5,
      4.0,
      5.0,
      4.0
    ],
    "unresolved": [
      2.0,
      2.0,
      2.0,
      2.0
    ],
    "messages": [
      7.0,
      16.0,
      30.0,
      32.0
    ]
  },
  "prompt": {
    "sla_rate": {
      "mean": 4.4,
      "std": 3.4409301068170506
    },
    "saved_pct": {
      "mean": 66.3,
      "std": 0.48476798574163293
    },
    "nbs_dist": {
      "mean": 4.492956171151327,
      "std": 0.19559007729214312
    },
    "consensus": {
      "mean": 3.5,
      "std": 0.4472135954999579
    },
    "parse_failures": {
      "mean": 0.0,
      "std": 0.0
    }
  },
  "bpi": {
    "surrogate": {
      "BPI": 0.8109808994645396,
      "by_skew": {
        "success_only": 0.8157360240992254,
        "recency_only": 0.8062257748298537
      },
      "kind": "surrogate"
    }
  },
  "ablation": {
    "full": {
      "B": 0.7565637422356215,
      "sla_rate": 2.0,
      "nbs_dist": 4.66230583588993,
      "conflicts": 1
    },
    "-tilt": {
      "B": 0.5919449037005372,
      "sla_rate": 12.0,
      "nbs_dist": 4.576062678793482,
      "conflicts": 1
    },
    "-coverage": {
      "B": 0.7543280487071111,
      "sla_rate": 2.0,
      "nbs_dist": 4.634225232701801,
      "conflicts": 1
    },
    "-decay": {
      "B": 0.9081572359404955,
      "sla_rate": 2.0,
      "nbs_dist": 4.785795808906175,
      "conflicts": 1
    },
    "-rerank": {
      "B": 0.446028100416894,
      "sla_rate": 2.0,
      "nbs_dist": 4.7538525802986875,
      "conflicts": 1
    },
    "-numeric": {
      "B": 0.7252192253181357,
      "sla_rate": 4.0,
      "nbs_dist": 4.982416525799027,
      "conflicts": 2
    },
    "-repair_edges": {
      "B": 0.7565637422356215,
      "sla_rate": 2.0,
      "nbs_dist": 4.66230583588993,
      "conflicts": 1
    },
    "-grounded_write": {
      "B": 0.7565637422356215,
      "sla_rate": 2.0,
      "nbs_dist": 4.66230583588993,
      "conflicts": 1
    },
    "-stratified_evict": {
      "B": 0.7565637422356215,
      "sla_rate": 2.0,
      "nbs_dist": 4.66230583588993,
      "conflicts": 1
    }
  }
}
